Probing Helium Reionization Through the $^{3}\mathrm{He}^{+}$ Hyperfine Transition Line

We investigate the hyperfine transition of $^{3}\mathrm{He}^{+}$ as a promising probe of the IGM during the final stages of helium reionization. Utilising the most recent helium reionization simulation, we generate three-dimensional maps of the 3.5cm ($8.67$,GHz) differential brightness temperature and analyze its evolution. Our `fiducial' results show that the volume-averaged brightness temperature declines rapidly from $\sim 10^{-2}\,\mu\mathrm{K}$ (in the `optimistic' approach, i.e. $T_{\rm s} = T_{\rm gas}$, $\sim 1,\mu\mathrm{K}$) at $z = 3$ to $\sim 8 \times 10^{-5},\mu\mathrm{K}$ ($\sim 2.5 \times 10^{-3},\mu\mathrm{K}$) by $z = 2.3$, tracing the He,\textsc{ii} to He,\textsc{iii} transition driven by quasars. The power spectrum of the 3.5cm signal exhibits a scale-dependent evolution, peaking on small scales and declining as reionization progresses. We explore the cross-correlation of the 3.5cm transition line with the distribution of AGNs, which shows a transition from positive to negative correlation as ionized regions grow. Although current observational upper limits lie several orders of magnitude above theoretical predictions, future radio arrays such as \texttt{SKA-mid} offer promising prospects. Overall, this study highlights the $^{3}\mathrm{He}^{+}$ hyperfine transition as a sensitive tracer of the thermal and ionization history of the IGM during helium reionization. The predicted signal is also subject to additional uncertainty from spin temperature modelling, and the true amplitude is expected to lie between the limiting cases explored in this work.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
